A Comparison of Fireball Luminous Efficiency Models using Acoustic Records

The total energy of a fireball is commonly obtained from optical measurements with an assumed value for luminous efficiency. Acoustic energy measurements offer an independent means of energy estimation. Here we combine optical and acoustic methods to validate the luminous efficiency model of Borovi\v{c}ka et al. (2020). Our goal is to compare these models with acoustic measurements of meteoroid energy deposition. Employing theoretical blast scaling laws following the approach of McFadden et al. (2021), we determine explosive yields for both fireball fragmentation events and cylindrical shocks for four different bright fireballs. We model fireballs using the MetSim software (Vida et al., 2023) and find that the Borovi\v{c}ka et al. (2020) model produces agreement better than a factor of two for our three chondritic fireball case studies. The major exception is an iron meteorite-producing fireball where the luminous efficiency is an order of magnitude higher than model predictions calibrated with stony fireballs. We suggest that large disparities between optical and acoustic energies could be a signature of iron fireballs and hence useful as a discriminant of that population.

==> revisions-comments/revisions_2.txt <==

###### COMMENT
Reviewer #1: The introduction needs a review regarding detailed hypersonic flow field modeling. 

The author only cites the work of Johnston et al., but there are works that should be cited since they are relevant to this article. One of those papers is: 

* Luminosity calculation of meteor entry based on detailed flow simulations in the continuum regime. 

Overall, the literature review must be more detailed regarding the derivation of luminous efficiency from a modeling and experimental point of view, which should be improved. 

REPLY: We thank the reviewer for this comment. However, while the luminous efficiency literature is indeed expansive, our focused goal was to compare with the empirical luminous efficiency model of Borovicka (2020). In this regard we provide a very detailed discussion of that model in the entry modelling section. However, we have also added "as well as computational models with detailed simulations of hypersonic flow See Dias et al. (2020) for more information and Popova et al (2019) for a general review)." to line 55.

We propose to point the reader to papers in this way in order to keep this article focused and concise.

###### COMMENT 
The author responded: 
PREV REVISION: We used MetSim, with as many restrictions as possible, such as initial mass, velocity, and any other independent work that had been completed (such as for the Romania event, we used Borovicka's paper as reference for our model. We attempted to fit the trajectory model to the observed light curve data as optimally as possible but recognize that there are multiple correct solutions to each fit. We prioritized getting the type of each fragmentation correct (eroding fragment, dust, main body, etc.), since our model was only used for determining the optical luminous efficiency. 

Since we are only looking at the luminous efficiency for model validation, we only need to find a solution which matches the observed light curve, and we do not necessarily need to find the optimal solution. 

REVIEWER: The initial question was more on how the author can ensure the solution is unique. From a hypersonic flow point of view, the luminous efficiency depends on the entry parameters such as altitude and velocity and the meteor composition and size. The author should comment on that in the article. 

REPLY: We agree with the reviewer that the luminous efficiency depends in a very complicated way on altitude, velocity, composition, fragmentation and size. Given this complexity and our limited measurements, we definitely cannot assume a unique fit. Rather our focus is on comparison with the empirical fits derived from Borovicka (2020) as such an approach averages over these variations (albeit with some unknown uncertainty which can only be roughly estimated through experimental comparisons). In our case, For fitting the luminous efficiency, we can restrict the entry parameters from other measurements, including the altitude, velocity, probable composition, and then use the lightcurve to guide constraints on total mass and (most importantly for us) fragmentation. The fits we make in the empirical MetSim program are not unique, since for a given light curve, there are multiple modes of fragmentaion (for example) which may produce approximately the same general lightcurve, since some parameters depend on each other, such as mass loss and ablation coefficient.

This is a known problem in this model, and we restrict our fit to values within physical limits identified by \cite{Borovicka2020} in his calibrated, empirical study. For the parts of the lightcurve where gradual or little fragmentation occurs, the parameters are relatively unconstrained. However, for flares, the amplitude and duration of the flare is a restriction on the type of mass loss (fragmentation, eroding fragment, dust loss, etc.), and is unique in that only one combination will provide an adequate fit, while still matching the remainer of the light curve. We use these flares to reduce the degeneracy of the fit, and since we are focusing on the energy of the flares, the fit at these points is more constrained. 

In recognition of al of the above we have added lines 202-208.
The degeneracy of the fit is moderated by a few factors. First, we keep our fit parameters within physical limits found by \cite{Borovicka2020} from his more precisely measured and calibrated dataset. We note that for the portions of the lightcurve where little or no-fragmentation occurs, the fit parameters are most ambiguous. However, in the region near flares the characteristic fragmentaion mode (eroding fragment, dust release, mass distirbution of grains etc.) is relatively well defined by the height, amplitude, and duration of the flare as noted by \cite{Borovicka2020}. We use these flares, where often a substantial fraction of the total mass is ablated to constrain our overall fits, and reduce the degeneracy of the broad, non-fragmenting sections.

###### COMMENT
The author responded: 
PREV REVISION: We use the ablation model from MetSim 

REVIEWER: The luminous efficiency highly depends on the meteor composition, ablation rate, and ablation products and how they react to the surrounding flow field. The author can check the paper: 

* Luminosity calculation of meteor entry based on detailed flow simulations in the continuum regime. 

The author should comment on the limitation of the ablation model used in this paper. 

REPLY: We added a comment on this. For more information, the ablation model limitations can be found in Vida 2019. 

Added the following text (Line 192 - 197): The ablation of both the main body, and all modelled fragments are captured at distinct heights in the model. However, in this model, we are restricted by numerical calculations of both the mass and velocity, for use with the ablation model \citep{Vida2019b}. For simplicity in the model, in depth physical properties of the meteoroids are not considered here, instead we use bulk and grain density, and adjust the model based on a rough classification of composition \citep{Vida2019}. More information about the ablation model used by \texttt{MetSim} can be found in \cite{Vida2019}

###### COMMENT
The author responded: 
PREV REVISION: Thank you for these suggestions. 
BAM currently uses the Supracenter 3D simulation coupled with atmospheric uncertainty and empirical cylindrical/spherical weak shock models. The numerical models noted by the reviewer are much higher fidelity (and computationally much more expensive) but would defintely be a desirable future improvement. We note that the cylindrical weak - shock portion of our model and Cart3D models have actually been compared for higher energy fireballs in Gi et al (2017) with ground overpressures found to be within better than a factor of two. 

REVIEWER: The reader should be aware of the differences between BAM and the models used in articles such as: 

* Uncertainty Estimates for Sonic-Boom Pressure Signatures and Loudness Carpets 

* Cart3D Simulations for the Second AIAA Sonic Boom Prediction Workshop 

REPLY: We have added a paragraph addressing the differences on Line 333, which show the differences between the mentioned methods and the Tau-P method, and explain why we opted for the Tau-P method in this study.

"Acoustic eigenrays are calculated with the Tau-P method following \cite{Edwards2003}. For the empirical weak-shock analytic formalism used in BAM as provided by \citep{ReVelle1976a}, only the travel times and ranges are required to estimate the ground footprint of the boom corridor and its associated amplitude. More complex computational fluid dynamics approaches \citep{Anderson2018, Nemec2021} include non-linear and destructive interference effects as they travel from source to receiver but at very steep computational costs. For BAM, the computational speed of the Tau-P method works well in concert with the analytic weak-shock formalism of \citep{Revelle1976b} allowing millions of ray-tracings along a trajectory to produce the ground footprint of a ballistic-source. The ray-traces in BAM may also be perturbed by atmospheric uncertainty to generate an estimated uncertainty in each value \citep{Mcfadden2021}.  Since we model a fragmentation or ballistic-source in BAM as a single point, the single binary arrival obtained by the Tau-P method is sufficient here. We note that the Cart3D approach of \cite{Anderson2018} was directly compared to the analytic weak shock results for several fireballs in \cite{Gi2018}, who found the ground overpressures differed by less than a factor of two. In future, it is hoped a CFD approach to shock propagation will be incorporated into BAM."

###### COMMENT

The author responded: 
PREV REVISION: This would affect our conversion to luminous energy but would not change our acoustically derived results. If this assumption is incorrect and drastically changed the luminous efficiency curves, then we would not be able to validate the luminous efficiency models 

REVIEW: The author should comment on the assumptions being made by assuming a 6000K black body radiation. Is this radiation coming from the surface? Is it coming from the boundary layer due to the optical thickness? A surface will never reach 6000 K. There is a limit regarding energy balance regarding the incoming heat flux and the evaporation flux. 

REPLY: This 6000K blackbody assumption is meant to be a gross approximation to the overall spectral energy distribution from the bolide. We use it here to be consistent with prior works which have analysed USG data  under this assumption (eg. Reynolds, 1992; Tagliaferri et al., 1994; Nemtchinov et al., 1997). It was originally adopted as an approximation from known temperatures for nuclear detonations at lower altitudes (McCord et al., 1995) . As shown by Golub’ (1997) this is certainly different from the actual SED for bolides computed numerically, but the overall bolide energy obtained assuming this blackbody temperature from USG sensors (convolved with their bandpass sensitivity) empirically produces reasonably consistent energies found from other techniques (eg. Brown et al., 2002; Gi and Brown, 2017). However to acknowledge this approximation and the potential uncertainty we have added the following in the text to the manuscript (line 365-367): 

“This 6000K blackbody assumption is only a crude approximation to the true energy distribution \citep{Golub1997}, though it has been found empirically to match the total energy estimate found from infrasound estimates \citep{Gi2017}” 

###### COMMENT:

PREV REVISION: In the text, the author wrote the following: 
" … deposition is approximately the same between a section of points, then the resultant shape is a cylinder, due to counteracting spherical shocks between points. For most of the trajectory, the instantaneous energy deposition is not abruptly changing, and so we may model this acoustic source as a cylinder. " 

REVIEWER: The concept of spherical shock waves is quite confusing from a hypersonic point of view. If there is a single body, one would observe a single bow shock wave, which will not be spherical. Is the author referring to the spherical pressure waves that cause the Doppler effect? 

For more details on hypersonic flows, the author can investigate Hypersonic and High-Temperature Gas Dynamics from Anderson. 

REPLY: As the reviewer notes the spherical shock wave is not expected for single-body hypersonic entries/vehicles. However, the key (as noted by the reviewer in their comment) is that the entry of the bolide is not generally a single body process. As the radius of the cylindrical shock is linked to the energy deposition per unit path length, in the case of a meteoroid, ablation becomes the dominant term in energy deposition and hence blast radius (ReVelle, 1976). For bolides, when fragmentation occurs the ablation rate increases substantially so the blast radius increases as well. If fragmentation occurs suddenly (and ablation increases and then decreases abruptly) the ramp up in blast radius followed by blast radius shrinkage produces a quasi – spherical source (sg. Silber and Brown, 2019; McFadden et al 2021). To clarify this point in the text we have added (lines 271-283): 

“When fragmentation occurs, there is a sudden increase in energy deposition, and the superposition of shocks having different blast radii emitted from adjacent points no longer cancel. This can be thought of the geometry which results from a series of nested cylindrical blast radii all having different values across a small portion of the trajectory. The resultant shock shape is approximately a sphere (with minor interactions from nearby points) \citep{Silber2019}. This distinction is important because the geometry of observable locations for a spherical source is distinctly different than for a cylindrical source \citep{Mcfadden2021}}” 

###### COMMENT
Reviewer #2: The authors answered reviewers questions and notes. Including more responses and discussion of the reviewers' comments would have benefited the article. The paper may be published in the journal. 
